The Influence of Domain-Based Preprocessing on Subject-Specific Clustering

The sudden change of moving the majority of teaching online at Universities due to the global Covid-19 pandemic has caused an increased amount of workload for academics. One of the contributing factors is answering a high volume of queries coming from students. As these queries are not limited to the synchronous time frame of a lecture, there is a high chance of many of them being related or even equivalent. One way to deal with this problem is to cluster these questions depending on their topic. In our previous work, we aimed to find an improved method of clustering that would give us a high efficiency, using a recurring LDA model. Our data set contained questions posted online from a Computer Science course at the University of Bath. A significant number of these questions contained code excerpts, which we found caused a problem in clustering, as certain terms were being considered as common words in the English language and not being recognised as specific code terms. To address this, we implemented tagging of these technical terms using Python, as part of preprocessing the data set. In this paper, we explore the realms of tagging data sets, focusing on identifying code excerpts and providing empirical results in order to justify our reasoning.

==> Texts/Ak_edits.txt <==
Stuff untagged
1) Blurb on topic 4 is good. Combine with the tagged dataset
2) The paragraph straight after needs to be combined with code fragment clusters fromt tagged
3) The paragraph on Topic 27 is good in terms of info. We need to use it change it to make it as a justification
   to why our clustering is better. This is in the sense is that our model is first clusttering on the type and 
   then topic, which is what we desired. 
4) Combine the paragraph on topic 49 with tagged (as said below)
5) Maybe remove the paragraph on topic 54 but not sure for now 
6) Shorten the paragraph on Topic 64, we can explain it slightly better using the questins as just examples. 
7) 


Stuff on Tagged
1) No point writing for each to[ic, we need to write a general comparision and then give one or two examples.
2) ATM there are two seperate sections and this needs to be merged into one (will discuss)
3) Combine the highlted blurb of topic 25 into the highlighted blurb above
4) Compare Topic 26 to the stuff from untagged
5) Mention datum as a sidenote talking about lemitization
6) Do a comparision of the clustered topics that contain big0 in tagged and untagged
7) If Im not mistaken, Topic 39 contained all the questions related to code fragments. We need to emphasise this
   and give a direct comparision to the number of topics between tagged and untagged
8) Explain why Topic 46 and 10 are split in temrs of hastables in tagged. Then give a comparision explaining why 
   this result is more suitable for us
